The Pattern Matrix Method (Journal Version)

We develop a novel and powerful technique for communication lower bounds, the pattern matrix method. Specifically, fix an arbitrary function f:{0,1}^n->{0,1} and let A_f be the matrix whose columns are each an application of f to some subset of the variables x_1,x_2,...,x_{4n}. We prove that A_f has bounded-error communication complexity Omega(d), where d is the approximate degree of f. This result remains valid in the quantum model, regardless of prior entanglement. In particular, it gives a new and simple proof of Razborov's breakthrough quantum lower bounds for disjointness and other symmetric predicates. We further characterize the discrepancy, approximate rank, and approximate trace norm of A_f in terms of well-studied analytic properties of f, broadly generalizing several recent results on small-bias communication and agnostic learning. The method of this paper has recently enabled important progress in multiparty communication complexity.

==> ABSTRACT.txt <==
The Pattern Matrix Method 

Alexander A. Sherstov
Department of Computer Sciences
The University of Texas at Austin,
TX 78712 USA
sherstov@cs.utexas.edu


ABSTRACT

We develop a novel and powerful technique for
communication lower bounds, the pattern matrix method.
Specifically, fix an arbitrary function f:{0,1}^n->{0,1}
and let A_f be the matrix whose columns are each an
application of f to some subset of the variables
x_1,x_2,...,x_{4n}. We prove that A_f has bounded-error
communication complexity Omega(d), where d is the
approximate degree of f. This result remains valid
in the quantum model, regardless of prior entanglement.
In particular, it gives a new and simple proof of
Razborov's breakthrough quantum lower bounds for
disjointness and other symmetric predicates.  We
further characterize the discrepancy, approximate
rank, and approximate trace norm of A_f in terms of
well-studied analytic properties of f, broadly
generalizing several recent results on small-bias
communication and agnostic learning.  The method of
this paper has recently enabled important progress
in multiparty communication complexity.


KEYWORDS
Pattern matrix method, bounded-error communication
complexity, quantum communication complexity,
discrepancy, Degree/Discrepancy Theorem, approximate
rank, approximate trace norm, linear programming
duality, approximation and sign-representation of
Boolean functions by real polynomials.

AMS SUBJECT CLASSIFICATIONS
03D15, 68Q15, 81P68

